RNN Transducer Models For Spoken Language Understanding

We present a comprehensive study on building and adapting RNN transducer (RNN-T) models for spoken language understanding(SLU). These end-to-end (E2E) models are constructed in three practical settings: a case where verbatim transcripts are available, a constrained case where the only available annotations are SLU labels and their values, and a more restrictive case where transcripts are available but not corresponding audio. We show how RNN-T SLU models can be developed starting from pre-trained automatic speech recognition (ASR) systems, followed by an SLU adaptation step. In settings where real audio data is not available, artificially synthesized speech is used to successfully adapt various SLU models. When evaluated on two SLU data sets, the ATIS corpus and a customer call center data set, the proposed models closely track the performance of other E2E models and achieve state-of-the-art results.

==> save.txt <==
32  -rw-r--r-- 1 samthom users  17733717 Aug 26 18:50 db.1.trn
64  -rw-r--r-- 1 samthom users  35312928 Aug 26 18:51 db.12.trn
96  -rw-r--r-- 1 samthom users  52922774 Aug 26 18:51 db.123.trn
128 -rw-r--r-- 1 samthom users  70538157 Aug 26 18:51 db.1234.trn
160 -rw-r--r-- 1 samthom users  87815737 Aug 26 18:51 db.12345.trn
192 -rw-r--r-- 1 samthom users 105154542 Aug 26 18:51 db.123456.trn
224 -rw-r--r-- 1 samthom users 122812067 Aug 26 18:51 db.1234567.trn
300 lrwxrwxrwx 1 samthom users         6 Aug 26 18:52 db.12345678.trn -> db.trn

192 ==> 160
224 ==> 192
300 ==> 224

150-200 hrs - 1 part


===================

|          CTC               RNN-T     |	        		           
|--------------------------------------|            ent-int              int
| Hrs.  SWB      CH      SWB     CH    |           
|                                      |   0     --- ==  --- 		16.46
| 32  - 20.1 == 33.6	21.5 == 32.9   |  32	90.38 == 92.31		 4.93
| 64  - 15.1 == 27.3	18.6 == 30.7   |  64	91.84 == 92.07 		 4.59
| 96  - 13.5 == 24.5	14.6 == 25.7   |  96	91.28 == 92.88  	 4.37
| 128 - 12.4 == 22.8	13.1 == 23.2   | 128	91.06 == 92.43  	 4.70
|--------------------------------------|
| 160 - 11.5 == 21.8	11.4 == 21.1   | 160	92.29 == 93.20		 5.26
| 192 - 10.9 == 20.7	10.4 == 20.2   | 192	91.18 == 92.88		 4.14
| 224 - 10.6 == 20.2	10.2 == 19.3   | 224	92.26 == 93.04		 8.40
| 300 - 10.2 == 19.8     9.4 == 18.6   | 300	90.62 == 93.20		 5.15


A. No ASR adaptation
1. Adapt the whole network to SLU
2. AM freeze - adapt the prediction network and joint network to SLU
score 89.1125 61.4086 89.0765 89.1125 19.60% atis_ent_int/64h/04b_test_pntw
score 90.7670 61.8608 90.7670 90.7670 20.72% atis_ent_int/160h/04b_test_pntw
score 91.6696 62.2496 91.6344 91.6696 18.59% atis_ent_int/300h/04b_test_pntw
3. AM freeze - adapt the prediction network and joint network to SLU - adapt the whole network to SLU

B. ASR Adaptation
1. ASR adaptation of the whole network - adapt the whole network to SLU
2. ASR adaptation of the whole network - freeze AM - adapt prediction network and joint network to SLU

[measure ASR for all the small models before adaptation - measure after adaptation]

C. Mixed training

D. POS+SWB


|          CTC               RNN-T     |               RNN-T             |
|--------------------------------------|---------------------------------|
| Hrs.  SWB      CH      SWB     CH    | ATIS(unadapted)  ATIS (adapted) |
|                                      |                                 |
| 32  - 20.1 == 33.6	21.5 == 32.9   |      46.9            --         |
| 64  - 15.1 == 27.3	18.6 == 30.7   |      40.3            2.0        |
| 96  - 13.5 == 24.5	14.6 == 25.7   |      32.4            --         |
| 128 - 12.4 == 22.8	13.1 == 23.2   |      23.8            --         |
|--------------------------------------|---------------------------------|
| 160 - 11.5 == 21.8	11.4 == 21.1   |      21.4            1.5        |
| 192 - 10.9 == 20.7	10.4 == 20.2   |      18.7            --         |
| 224 - 10.6 == 20.2	10.2 == 19.3   |      18.6            --         |
| 300 - 10.2 == 19.8     9.4 == 18.6   |      16.4            1.3        |


** /speech7/speech_intent/sam/data/private/RNN-T/var_data/atis_ent_int/64h/04b_test_pntw+tntw/ctm/19
** /speech7/speech_intent/sam/data/private/RNN-T/var_data/atis_ent_int/160h/04b_test_pntw+tntw/ctm/19
** /speech7/speech_intent/sam/data/private/RNN-T/var_data/atis_ent_int/300h/04b_test_pntw+tntw/ctm/19

